BASS LII: The prevalence of double-peaked broad lines at low accretion rates among hard X-ray selected AGN

A fraction of active galactic nuclei (AGN) have double-peaked H$\alpha$, H$\beta$ and Mg II broad lines attributed to emission from rotating gas in the accretion disk. Using optical spectroscopy of a flux-limited sample of AGN selected via ultrahard X-rays from the BAT AGN Spectroscopic Survey (BASS), we systematically identify 71 double-peaked emitters amongst 343 broad-line AGN with redshifts $0.004<z<0.297$ and 2-10 KeV X-ray luminosities of log 40-45.7 (erg/s), and provide their best-fit accretion disk geometry parameters. We find that ~21% of X-ray selected broad-line AGN are double-peaked emitters (DPEs), consistent with rates previously reported for $z<0.2$ broad-line AGN selected for strong optical variability in ZTF. 11 of 71 DPEs (15%) exhibited a single-peaked Gaussian component to the broad line profile in addition to the double-peaked disk profile. In this sample, DPEs have intrinsically higher masses by ~0.4 dex and lower Eddington ratios by ~0.3 dex than other broad-line AGN, and have a preference for elliptical host galaxies, higher X-ray luminosities, and higher [OI] $\lambda$6302 to narrow H$\alpha$ flux ratios than other broad-line AGN. We find that DPEs are not segregated from other broad-line AGN in the $L_{\rm bol}$ vs $M_{\rm BH}$ relation or their X-ray to radio luminosity ratios, and do not show a preference for intermediate Seyfert types over Seyfert 1s. We do not find differences in a wide range of multi-wavelength properties when comparing DPEs to other broad-line AGN, including optical and mid-IR variability levels, and the rate of changing-look events. We discuss the two populations in the context of multi-component disk-wind models of the AGN broad line region and consider how unrecognized contributions of disk emission to the broad lines introduce biases in virial SMBH mass estimates.

==> Table1.csv <==
ID,RA,Dec,z,Type,Galaxy morphology,W2 mag,W1-W2 mag,ZTF variance,WISEchi2,VLASSflux,VLASSfluxerror,RACSflux,RACSfluxerror
45,01:01:24.38,-03:08:40.20,0.0696,Sy1.5,disk-no-spiral,11.6,0.56,0.03,250.1,ND,ND,D,D
61,01:13:50.09,-14:50:44.52,0.0527,Sy1.2,merger,9.93,0.78,0.04,740.94,1.87,0.26,58.56,4.7
107,02:07:02.21,$+$29:30:46.08,0.1092,Sy1.9,smooth,10.9,1.0,0.03,681.84,22.49,0.8,-,-
111,02:08:34.94,-17:39:34.92,0.129,Sy1.5,point-like,10.48,0.89,0.1,95.12,153.74,0.5,44.22,3.65
116,02:14:33.55,$+$00:46:00.12,0.0263,Sy1.2,disk-spiral,9.73,0.44,0.13,973.47,4.0,0.36,6.4,1.2
121,02:22:06.34,$+$52:21:05.76,0.2,Sy1.2,point-like,11.2,1.05,0.12,287.63,2.8,0.59,-,-
122,02:22:35.21,$+$25:08:14.64,0.062,Sy1.5,disk-spiral,10.27,0.82,0.01,456.02,2.53,0.26,3.39,0.86
136,02:38:19.73,-52:11:32.28,0.0456,Sy1,smooth,10.08,0.77,-,8543.39,-,-,2.76,0.89
147,02:44:57.70,$+$62:28:06.60,0.0448,Sy1,other/uncertain,7.35,1.09,0.04,1004.02,645.11,2.41,-,-
162,03:00:04.32,-10:49:28.56,0.0328,Sy1.2,disk-no-spiral,8.85,0.92,0.22,2696.59,8.84,0.33,26.52,2.62
166,03:10:44.38,$+$32:39:29.16,0.127,Sy1,other/uncertain,10.0,1.0,-,334.26,ND,ND,-,-
187,03:35:22.58,$+$19:07:28.92,0.189,Sy1.8,point-like,11.38,1.11,-,455.38,2.59,0.3,5.88,1.08
232,04:40:47.71,$+$27:39:46.80,0.0364,Sy1.5,smooth,11.14,0.63,0.14,388.96,2.57,0.26,6802.05,478.02
236,04:43:46.80,$+$28:58:18.84,0.0215,Sy1.9,other/uncertain,9.86,0.74,0.11,2204.5,5.3,0.26,D,D
270,05:19:49.73,-45:46:43.68,0.035,Sy1.2,smooth,9.6,0.94,-,1061.23,-,-,D,D
315,06:00:40.10,$+$00:06:18.36,0.114,Sy1.9,smooth,9.13,1.12,0.23,32.96,35.71,0.31,2080.45,147.2
367,07:23:53.04,-08:06:14.40,0.146,Sy1,point-like,11.72,0.87,0.13,146.07,ND,ND,-,-
372,07:27:21.12,-24:06:32.40,0.122,Sy1.5,point-like,10.16,1.12,-,20.75,11.73,0.36,68.26,5.48
381,07:43:01.44,$+$80:26:26.16,0.118,Sy1.9,other/uncertain,11.34,1.09,0.06,790.24,3.02,0.38,-,-
395,07:52:44.16,$+$45:56:57.48,0.051,Sy1.5,smooth,11.06,0.33,0.1,254.47,39.39,0.62,-,-
413,08:18:14.64,$+$01:22:27.12,0.0894,Sy1.9,disk-spiral,10.54,0.98,0.21,806.59,9.1,0.27,3.48,1.21
418,08:29:42.72,$+$41:54:36.72,0.1264,Sy1.5,smooth,10.83,0.9,1.26,2450.27,4.33,0.35,-,-
420,08:32:25.44,$+$37:07:36.12,0.0922,Sy1.2,smooth,10.37,1.02,0.08,2989.52,5.92,0.24,-,-
429,08:42:05.52,$+$07:59:25.44,0.1341,Sy1.5,point-like,10.86,1.17,0.1,129.16,7.96,0.24,3212.89,227.08
431,08:45:21.36,-35:30:24.12,0.137,Sy1,point-like,-,-,-,-,ND,ND,-,-
448,09:17:27.12,-64:56:26.88,0.086,Sy1.8,smooth,11.3,0.86,-,1387.62,-,-,7.97,2.42
461,09:27:18.48,$+$23:01:12.36,0.0267,Sy1.5,other/uncertain,10.48,0.19,0.08,343.68,1.77,0.38,11.31,1.49
473,09:47:45.12,$+$07:25:20.64,0.0863,Sy1.5,smooth,10.2,0.91,0.19,96.63,24.39,0.79,D,D
483,10:01:49.44,$+$28:47:08.88,0.1851,Sy1.8,other/uncertain,9.54,1.36,0.09,105.02,51.44,0.7,22.65,2.29
524,11:01:01.68,$+$11:02:49.56,0.035,Sy1.8,smooth,11.38,0.46,-,818.06,2.04,0.34,2.97,1.02
525,11:03:40.32,$+$37:29:25.44,0.0746,Sy1,smooth,11.76,0.73,-,454.23,2.15,0.24,-,-
537,11:19:37.92,$+$51:33:15.48,0.0971,Sy1.5,smooth,12.08,0.89,0.05,312.66,ND,ND,-,-
543,11:26:48.48,$+$35:15:02.52,0.032,Sy1.9,merger,10.81,0.23,1.04,74.35,3.25,0.32,-,-
589,12:05:55.92,$+$49:59:56.40,0.0634,Sy1.5,smooth,11.11,0.71,0.55,260.81,0.91,0.27,-,-
596,12:10:44.16,$+$38:20:10.32,0.0233,Sy1.5,smooth,9.34,0.87,0.37,854.0,4.2,0.38,-,-
607,12:17:09.84,$+$07:11:29.76,0.008,Sy1.2,edge-on,9.18,0.3,0.05,533.52,4.97,0.29,1.44,0.7
633,12:41:44.64,$+$35:03:45.72,0.023,Sy1.5,disk-spiral,10.75,0.08,-,24.25,ND,ND,-,-
686,13:42:08.40,$+$35:39:15.48,0.0038,Sy1.5,smooth,9.61,0.26,0.1,2202.41,2.17,0.31,-,-
688,13:45:19.20,$+$41:42:44.64,0.008,Sy1.5,edge-on,9.15,0.25,0.06,105.45,6.75,0.21,-,-
689,13:46:28.32,$+$19:22:43.32,0.0847,Sy1.2,disk-no-spiral,11.1,0.85,0.73,4049.5,1.42,0.28,6.01,1.4
698,13:53:28.32,-11:23:06.00,0.0687,Sy1.9,smooth,10.69,0.91,0.94,130.48,ND,ND,D,D
717,14:17:59.52,$+$25:08:12.84,0.0173,Sy1.5,merger,8.03,0.83,0.36,1260.52,3.21,0.29,D,D
726,14:27:24.96,$+$19:49:52.32,0.111,Sy1,smooth,9.59,0.95,0.23,456.55,1.09,0.22,D,D
736,14:36:49.68,-16:13:41.16,0.1444,Sy1.2,smooth,10.25,0.96,0.42,18.72,79.63,0.45,D,D
744,14:48:50.88,-40:08:45.60,0.124,Sy1,smooth,9.41,0.95,-,317.8,-,-,D,D
746,14:51:33.12,-55:40:38.28,0.018,Sy1.9,smooth,9.79,0.35,-,306.02,-,-,19.02,1.98
748,14:53:07.92,$+$25:54:33.12,0.0488,Sy1,disk-no-spiral,11.11,0.66,0.0,379.7,ND,ND,D,D
757,15:08:54.00,$+$00:11:49.20,0.0545,Sy1.9,smooth,10.18,0.7,0.33,1402.01,11.04,0.25,26.72,2.44
770,15:23:45.84,$+$63:39:24.48,0.2049,Sy1.5,smooth,11.6,0.97,0.05,350.87,13.54,0.3,-,-
776,15:42:24.00,-14:11:05.64,0.0969,Sy1.8,smooth,11.41,0.82,0.01,185.02,1.72,0.26,39.89,4.12
785,15:53:43.68,$+$23:48:25.56,0.115,Sy1.9,smooth,10.61,0.88,0.05,200.69,75.3,1.4,5.84,1.02
800,16:17:42.48,$+$32:22:34.32,0.1512,Sy1.2,smooth,10.26,1.0,0.42,73.28,35.74,1.02,-,-
817,16:31:15.60,$+$23:52:57.72,0.059,Sy1.9,merger,11.56,0.75,0.09,256.15,4.6,0.52,9.33,1.33
862,17:08:59.04,$+$21:53:08.16,0.0728,Sy1.2,merger,10.83,0.77,0.07,690.46,ND,ND,39.73,3.5
882,17:23:20.88,$+$34:17:57.84,0.2056,Sy1.2,smooth,10.53,1.07,0.05,73.33,184.99,0.34,-,-
907,17:42:06.96,$+$18:27:21.24,0.1861,Sy1,smooth,11.28,0.96,0.04,160.37,22.64,0.43,4.95,1.23
994,18:42:09.12,$+$79:46:17.04,0.0557,Sy1.2,smooth,8.86,1.04,-,4250.32,355.98,1.34,-,-
1000,18:50:25.20,$+$84:22:44.76,0.1831,Sy1.5,point-like,12.63,0.93,0.29,76.66,ND,ND,-,-
1007,18:52:49.44,$+$30:04:27.12,0.057,Sy1.9,point-like,10.4,0.59,-,202.41,1.57,0.27,-,-
1036,19:25:02.16,$+$50:43:13.80,0.0673,Sy1.2,other/uncertain,10.55,0.76,0.07,1978.38,1.4,0.21,-,-
1040,19:30:13.68,$+$34:10:49.44,0.0629,Sy1.8,smooth,8.78,1.21,0.14,244.25,2.71,0.34,-,-
1079,20:30:41.76,-75:32:43.08,0.1142,Sy1.2,merger,8.52,1.1,-,61.99,-,-,11.28,1.35
1091,20:48:26.88,$+$38:11:25.44,0.1057,Sy1.5,point-like,12.08,0.63,-,153.87,ND,ND,-,-
1104,21:16:10.32,$+$25:17:01.32,0.1522,Sy1.9,point-like,12.44,0.98,0.06,779.86,0.93,0.25,ND,ND
1120,21:37:45.12,-14:32:55.68,0.2,Sy1.2,point-like,9.93,1.02,0.03,127.1,151.25,0.76,3.06,0.94
1151,22:23:49.44,-02:06:12.96,0.0562,Sy1.5,smooth,8.61,1.1,0.2,183.74,50.65,0.79,D,D
1167,22:48:44.40,$+$17:27:03.24,0.0856,Sy1.2,smooth,11.68,0.75,0.04,326.77,2.39,0.33,10.57,1.68
1183,23:04:43.44,-08:41:08.52,0.0472,Sy1.5,disk-spiral,8.75,0.91,-,2921.64,8.88,0.27,18.12,1.83
1191,23:20:36.48,$+$64:30:44.64,0.0732,Sy1.9,point-like,10.85,0.89,0.03,1439.61,1.1,0.24,-,-
1194,23:25:24.24,-38:26:49.20,0.035,Sy1,disk-spiral,10.78,0.27,-,435.63,ND,ND,12.91,1.66


==> Table2.csv <==
BAT0045,XSHO,2019-08-01,200,+10,-10,1310,+290,-510,1410,+70,-60,13,+1,-1,2.4,+0.1,-0.1,81,+12,-6,0.9,+0.1,-0.1,56,+21,-22,294,+26,-29,N
BAT0061,DBSP,2019-08-02,120,+10,-10,3120,+20,-20,930,+90,-70,17,+1,-1,1.9,+0.1,-0.1,86,+5,-3,1.0,+0.1,-0.1,26,+16,-14,221,+350,-48,N
BAT0107,ARCH,2018-08-24,360,+30,-40,1280,+370,-560,1580,+50,-70,21,+1,-1,2.4,+0.2,-0.1,44,+12,-16,1.0,+0.1,-0.1,51,+89,-28,336,+14,-212,N
BAT0111,DBSP,2019-08-23,260,+20,-20,3860,+90,-100,1670,+50,-50,22,+1,-1,2.1,+0.1,-0.1,89,+2,-1,1.0,+0.1,-0.1,65,+18,-16,294,+18,-24,N
BAT0116,XSHO,2017-12-05,220,+10,-10,3990,+10,-10,850,+20,-20,20,+1,-1,2.2,+0.1,-0.1,90,+1,-1,1.0,+0.1,-0.1,40,+8,-7,224,+14,-11,N
BAT0121,DBSP,2017-08-31,400,+50,-80,9730,+400,-200,1250,+100,-110,36,+2,-4,14.4,+1.8,-1.8,0,+1,-1,14.8,+4.7,-6.7,2,+1,-1,1,+1,-1,Y
BAT0122,DBSP,2016-10-02,240,+50,-50,3580,+590,-320,900,+180,-230,25,+2,-2,1.8,+0.3,-0.2,66,+26,-17,0.8,+0.3,-0.2,41,+83,-33,342,+72,-202,N
BAT0136,BNCH,2016-09-12,220,+40,-40,1200,+220,-560,1590,+100,-90,13,+1,-1,1.9,+0.7,-0.4,83,+12,-5,0.9,+0.1,-0.1,61,+22,-21,288,+30,-27,N
BAT0147,DBSP,2016-10-02,110,+30,-30,2030,+260,-330,2740,+180,-140,27,+1,-2,1.5,+0.1,-0.2,45,+20,-26,0.8,+0.3,-0.1,52,+24,-25,240,+23,-51,N
BAT0162,DBSP,2018-08-23,130,+10,-10,1010,+60,-30,600,+30,-20,13,+1,-1,22.2,+1.0,-0.9,1,+1,-1,84.2,+5.1,-4.2,20,+1,-1,8,+1,-1,Y
BAT0166,DBSP,2017-08-31,340,+40,-40,2570,+160,-200,1440,+60,-70,20,+1,-1,8.2,+0.8,-1.5,-0,+1,-1,16.5,+5.8,-6.6,4,+1,-1,3,+1,-1,Y
BAT0187,LRIS,2019-12-24,100,+30,-80,3800,+270,-150,2670,+390,-240,27,+2,-2,1.2,+0.2,-0.2,47,+26,-28,0.4,+0.3,-0.4,66,+43,-80,20,+524,-488,N
BAT0232,DBSP,2018-09-10,170,+10,-10,1200,+200,-240,1170,+80,-70,13,+1,-1,2.4,+0.1,-0.1,81,+11,-6,0.9,+0.1,-0.1,59,+22,-22,291,+26,-26,N
BAT0236,DBSP,2017-08-31,680,+360,-180,860,+140,-110,1410,+100,-80,16,+1,-1,1.8,+0.5,-0.5,86,+6,-3,9.6,+0.4,-0.3,30,+47,-50,259,+8,-7,N
BAT0270,BNCH,2016-09-11,1130,+470,-600,4000,+10,-10,2630,+320,-220,57,+13,-23,1.8,+0.6,-0.5,45,+31,-31,0.5,+0.4,-0.3,7,+35,-36,108,+578,-672,N
BAT0315,MAGE,2019-12-10,270,+110,-20,590,+20,-20,2000,+10,-80,24,+2,-1,25.5,+0.3,-0.4,-0,+1,-1,40.7,+0.4,-0.3,5,+1,-1,7,+1,-1,Y
BAT0367,DBSP,2018-03-28,340,+150,-230,1900,+10,-10,1590,+40,-60,28,+3,-3,1.2,+0.3,-0.7,56,+22,-24,6.8,+3.1,-2.3,28,+76,-40,341,+101,-224,N
BAT0372,XSHO,2019-03-19,820,+40,-50,4000,+10,-10,1570,+30,-10,53,+2,-2,2.5,+0.1,-0.1,26,+5,-9,9.2,+1.1,-0.6,57,+22,-21,167,+17,-30,N
BAT0381,DBSP,2016-01-12,1040,+850,-700,3490,+740,-370,2190,+700,-440,26,+5,-5,1.5,+0.5,-0.6,47,+33,-30,0.5,+0.4,-0.3,41,+68,-30,287,+79,-62,N
BAT0395,SDSS,2004-02-20,240,+60,-90,3990,+10,-10,3000,+10,-10,19,+2,-5,2.5,+0.1,-0.1,78,+21,-8,4.8,+1.7,-1.9,14,+1,-2,175,+37,-22,N
BAT0413,BNCH,2017-10-02,260,+130,-380,2950,+10,-10,2410,+40,-50,88,+218,-181,1.6,+0.5,-0.5,51,+33,-28,5.8,+3.4,-3.3,3,+61,-63,11,+467,-468,N
BAT0418,SDSS,2001-12-23,150,+10,-10,3900,+50,-40,2640,+140,-150,8,+2,-1,2.5,+0.1,-0.1,60,+34,-22,0.8,+0.5,-0.2,24,+77,-46,218,+495,-580,N
BAT0420,SDSS,2002-02-07,50,+10,-10,1590,+40,-50,720,+460,-30,27,+1,-1,35.4,+0.9,-0.6,-0,+1,-2,98.8,+15.2,-1.9,8,+1,-1,27,+1,-1,Y
BAT0429,SDSS,2003-11-21,180,+10,-10,3990,+20,-10,1770,+30,-30,26,+1,-1,1.5,+0.1,-0.1,46,+1,-1,9.9,+0.2,-0.1,76,+8,-8,282,+7,-8,N
BAT0431,GMAN,2019-03-30,530,+140,-190,2270,+520,-470,1650,+530,-270,60,+13,-13,59.9,+3.2,-2.7,0,+1,-1,11.0,+1.7,-3.2,0,+1,-1,4,+2,-2,Y
BAT0448,GMAN,2019-03-29,140,+10,-10,1150,+170,-230,1770,+90,-70,12,+1,-1,2.1,+0.3,-0.2,69,+19,-14,0.9,+0.2,-0.1,58,+23,-20,294,+34,-34,N
BAT0461,SDSS,2005-12-26,330,+20,-30,1570,+570,-70,1340,+30,-30,14,+1,-1,2.4,+0.2,-0.1,89,+1,-1,1.0,+0.1,-0.1,68,+20,-14,280,+9,-12,N
BAT0473,SDSS,2003-03-26,850,+80,-50,3870,+300,-280,1970,+70,-20,73,+5,-6,40.6,+0.8,-0.9,-0,+1,-1,77.7,+3.6,-4.1,1,+1,-1,3,+2,-2,Y
BAT0483,SDSS,2006-01-22,140,+10,-10,3680,+430,-230,980,+40,-40,13,+1,-1,2.5,+0.1,-0.1,87,+5,-2,1.0,+0.1,-0.1,26,+19,-17,232,+368,-28,N
BAT0524,DBSP,2004-04-24,230,+80,-210,3790,+60,-50,1860,+480,-470,18,+2,-3,1.8,+0.5,-0.5,45,+30,-31,0.5,+0.3,-0.4,5,+72,-58,260,+665,-590,N
BAT0525,SDSS,2005-03-18,140,+20,-270,1250,+70,-90,980,+50,-90,19,+1,-1,1.0,+0.1,-1.3,88,+2,-1,1.0,+0.1,-0.1,70,+16,-13,280,+9,-10,N
BAT0537,SDSS,2002-03-20,660,+80,-190,5570,+800,-1830,1150,+40,-40,50,+4,-11,23.1,+0.4,-0.4,-0,+1,-1,14.7,+0.5,-0.5,0,+1,-1,3,+1,-1,Y
BAT0543,DBSP,2018-02-18,1050,+790,-660,3170,+230,-230,1830,+680,-530,34,+6,-7,1.6,+0.6,-0.6,48,+32,-31,0.5,+0.4,-0.4,21,+67,-46,198,+598,-573,N
BAT0589,SDSS,2002-06-17,150,+20,-30,3850,+200,-110,1220,+120,-110,22,+1,-1,1.5,+0.1,-0.1,85,+7,-4,0.9,+0.1,-0.1,58,+15,-19,307,+31,-29,N
BAT0596,SDSS,2005-04-13,180,+10,-10,2630,+10,-20,1120,+20,-20,15,+1,-1,1.6,+0.1,-0.1,89,+1,-1,1.0,+0.1,-0.1,76,+10,-9,281,+8,-10,N
BAT0607,SDSS,2015-05-13,340,+30,-30,500,+70,-60,1530,+40,-40,19,+1,-1,2.3,+0.2,-0.1,50,+15,-24,0.5,+0.3,-0.3,29,+46,-31,238,+19,-179,N
BAT0633,SDSS,2006-04-02,560,+320,-340,5270,+2380,-1890,1270,+290,-200,32,+7,-9,22.1,+1.4,-1.9,0,+1,-1,17.4,+5.4,-2.2,8,+1,-1,12,+2,-2,Y
BAT0686,SDSS,2006-05-03,130,+10,-10,3150,+220,-250,1200,+20,-20,10,+1,-1,1.2,+0.1,-0.1,86,+5,-3,9.8,+0.3,-0.1,75,+15,-10,284,+12,-18,N
BAT0688,SDSS,2004-02-15,80,+10,-10,1270,+70,-640,2970,+40,-20,32,+2,-1,2.5,+0.1,-0.1,47,+13,-6,9.6,+0.5,-0.3,82,+42,-6,14,+4,-39,N
BAT0689,SDSS,2008-02-11,130,+10,-10,2030,+10,-10,630,+10,-10,17,+1,-1,1.5,+0.1,-0.1,40,+2,-2,9.9,+0.2,-0.1,85,+4,-3,218,+2,-3,N
BAT0698,XSHO,2019-03-27,210,+50,-60,3910,+110,-60,870,+190,-170,18,+1,-1,2.0,+0.2,-0.2,83,+11,-5,0.9,+0.1,-0.1,54,+32,-26,311,+41,-91,N
BAT0717,SDSS,2006-05-04,230,+10,-10,3380,+10,-10,1950,+50,-20,14,+1,-1,2.5,+0.1,-0.1,89,+2,-1,10.0,+0.1,-0.1,44,+11,-4,325,+10,-36,N
BAT0726,SDSS,2008-03-09,150,+10,-10,3290,+10,-10,1550,+10,-10,15,+1,-1,2.0,+0.1,-0.1,89,+2,-1,1.0,+0.1,-0.1,76,+8,-8,282,+9,-9,N
BAT0736,BNCH,2019-03-29,110,+40,-490,1890,+90,-150,650,+120,-780,18,+1,-1,1.7,+0.2,-0.3,84,+5,-4,1.0,+0.1,-0.1,77,+18,-10,280,+16,-8,N
BAT0744,GMAN,2018-08-03,110,+50,-60,5930,+4500,-2060,1750,+520,-180,29,+4,-3,33.8,+2.3,-6.2,0,+1,-1,8.7,+0.5,-1.6,1,+1,-1,0,+1,-1,Y
BAT0746,XSHO,2019-03-25,460,+140,-90,610,+30,-40,2130,+240,-330,16,+2,-1,1.6,+0.6,-0.6,44,+28,-33,0.5,+0.3,-0.3,13,+64,-56,220,+660,-576,N
BAT0748,SDSS,2007-04-22,790,+500,-90,990,+30,-1640,2390,+150,-50,17,+1,-2,2.3,+0.8,-0.1,86,+6,-3,1.0,+0.1,-0.1,57,+30,-22,272,+8,-12,N
BAT0757,SDSS,2000-03-13,430,+60,-60,640,+110,-500,1980,+220,-100,15,+1,-2,2.2,+0.4,-0.2,55,+18,-28,7.1,+1.5,-1.7,40,+15,-13,327,+12,-14,N
BAT0770,ARCH,1997-06-08,400,+190,-220,710,+10,-10,2280,+30,-40,22,+3,-2,1.5,+0.5,-0.7,85,+7,-4,0.8,+0.4,-0.1,56,+42,-23,271,+46,-44,N
BAT0776,DBSP,2019-07-21,260,+80,-240,3960,+60,-30,1960,+390,-440,29,+5,-11,2.4,+0.3,-0.1,46,+30,-31,0.6,+0.4,-0.3,89,+63,-63,323,+608,-547,N
BAT0785,SDSS,2006-02-20,130,+50,-70,3450,+10,-10,2920,+110,-70,24,+3,-3,1.3,+0.2,-0.4,51,+14,-22,7.6,+2.5,-1.8,43,+20,-28,8,+63,-58,N
BAT0800,SDSS,2004-08-22,280,+20,-30,580,+160,-100,1730,+270,-310,35,+3,-2,1.7,+0.6,-0.5,59,+15,-25,1.0,+0.1,-0.1,24,+15,-31,219,+7,-20,N
BAT0817,SDSS,2004-06-21,310,+50,-110,970,+70,-60,1460,+120,-120,24,+1,-2,1.9,+0.7,-0.5,88,+3,-1,1.0,+0.1,-0.1,28,+20,-25,261,+14,-14,N
BAT0862,SDSS,2004-06-21,310,+20,-10,3930,+10,-20,1070,+10,-60,19,+1,-1,2.5,+0.1,-0.1,54,+2,-3,9.9,+0.1,-0.1,36,+7,-4,182,+5,-10,N
BAT0882,DBSP,2018-08-23,130,+10,-10,3640,+10,-10,1480,+40,-60,14,+1,-1,2.5,+0.1,-0.1,72,+15,-13,0.9,+0.2,-0.1,22,+11,-5,64,+24,-31,N
BAT0907,GMAN,2018-08-23,240,+20,-20,930,+170,-220,1980,+150,-150,21,+1,-1,2.3,+0.3,-0.1,21,+3,-4,9.2,+1.1,-0.6,77,+13,-8,344,+5,-4,N
BAT0994,DBSP,2019-07-20,270,+20,-30,1870,+10,-10,1630,+50,-60,27,+1,-1,2.1,+0.1,-0.1,90,+1,-1,1.0,+0.1,-0.1,75,+12,-10,279,+6,-8,N
BAT1000,DBSP,2017-08-05,150,+50,-60,3810,+250,-130,1070,+220,-230,23,+1,-1,1.2,+0.2,-0.3,26,+11,-11,7.0,+3.9,-2.4,79,+25,-8,189,+8,-17,N
BAT1007,DBSP,2017-08-31,220,+20,-30,3570,+470,-290,730,+40,-30,21,+1,-1,2.2,+0.2,-0.1,26,+6,-7,9.0,+1.9,-0.7,14,+10,-15,317,+495,-347,N
BAT1036,DBSP,2019-07-20,170,+20,-20,3870,+380,-100,960,+80,-90,20,+1,-1,1.6,+0.1,-0.1,82,+15,-6,0.9,+0.1,-0.1,71,+12,-10,289,+14,-17,N
BAT1040,DBSP,2019-08-28,110,+30,-10,1890,+60,-330,610,+100,-70,17,+1,-1,1.6,+0.1,-0.1,87,+8,-2,1.0,+0.1,-0.1,83,+9,-5,272,+6,-7,N
BAT1079,XSHO,2011-08-22,210,+10,-10,2740,+10,-10,1710,+10,-10,19,+1,-1,2.0,+0.1,-0.1,90,+1,-1,1.0,+0.1,-0.1,80,+5,-4,279,+4,-4,N
BAT1091,ARCH,2011-08-04,420,+190,-430,2510,+10,-10,2120,+20,-10,29,+4,-4,1.8,+0.7,-0.5,84,+11,-4,0.5,+0.4,-0.4,43,+85,-36,283,+69,-184,N
BAT1104,DBSP,2019-07-20,580,+290,-480,3230,+10,-10,1860,+20,-30,34,+252,-282,1.7,+0.6,-0.6,70,+26,-15,0.6,+0.5,-0.3,11,+71,-58,317,+105,-162,N
BAT1120,ARCH,2004-09-17,1640,+260,-230,8110,+1200,-1110,910,+100,-60,64,+8,-9,28.3,+1.9,-2.0,-0,+1,-1,103.4,+6.0,-6.5,8,+1,-1,27,+2,-3,Y
BAT1151,XSHO,2019-06-06,330,+30,-40,1090,+350,-1170,1280,+20,-30,11,+1,-1,2.4,+0.1,-0.1,74,+4,-5,9.4,+0.6,-0.4,64,+21,-15,294,+14,-13,N
BAT1167,DBSP,2017-09-04,340,+270,-210,3310,+1310,-1410,1100,+360,-260,31,+10,-9,20.0,+1.2,-1.2,0,+1,-1,8.8,+0.6,-1.2,0,+1,-1,10,+1,-1,Y
BAT1183,SDSS,2001-12-15,130,+10,-10,3410,+30,-10,1400,+300,-30,22,+1,-1,1.7,+0.1,-0.1,71,+3,-3,10.0,+0.1,-0.1,25,+1,-2,61,+8,-5,N
BAT1191,DBSP,2018-09-09,200,+100,-650,3330,+10,-10,1260,+150,-210,29,+4,-4,1.3,+0.3,-0.5,37,+26,-36,4.2,+3.4,-4.2,88,+55,-65,320,+515,-413,N
BAT1194,BNCH,2018-05-22,130,+50,-190,1940,+10,-10,1230,+30,-30,29,+4,-5,1.6,+0.5,-0.5,51,+32,-28,0.4,+0.3,-0.4,6,+68,-63,239,+322,-234,N
BAT1208,BNCH,2016-09-09,1100,+160,-170,1800,+10,-10,2070,+50,-50,26,+2,-2,1.5,+0.6,-0.6,55,+40,-25,0.8,+0.3,-0.1,23,+76,-53,339,+512,-849,N
ID,Spectrograph,Data,xi1,xiuppererror,xi1lowererror,xi2,xi2uppererror,xi2lowererror,sigma,sigmauppererror,sigmalowererror,i,iuppererror,ilowererror,q,quppererror,qlowererror,w,wuppererror,wlowererror,As,Asuppererror,Aslowererror,psi,psiuppererror,psilowererror,phi,phiuppererror,philowererror,BL?


==> Table4.csv <==
ID,RA,Dec,z,Type,Galaxy morphology,W2 mag,W1-W2 mag,ZTF variance,WISEchi2,VLASSflux,VLASSfluxerror,RACSflux,RACSfluxerror
2,00:01:46.08,-76:57:14.40,0.058,Sy1.5,merger,10.6,0.84,-,904.52,-,-,6.48,1.14
3,00:02:26.42,$+$03:21:06.84,0.025,Sy1.2,disk-spiral,10.27,0.61,0.07,846.56,ND,ND,8.77,1.68
6,00:06:19.54,$+$20:12:10.80,0.0262,Sy1.2,point-like,7.84,0.89,0.06,1540.96,4.97,0.31,-,-
14,00:26:40.68,-53:09:47.88,0.062,Sy1.5,smooth,10.75,0.67,-,2109.13,-,-,1.44,0.7
22,00:36:20.95,$+$45:39:53.64,0.0477,Sy1.2,disk-spiral,9.89,0.76,0.07,204.51,ND,ND,-,-
29,00:43:01.90,$+$30:17:19.68,0.052,Sy1.9,smooth,10.46,0.85,0.61,1246.27,1.4,0.32,-,-
36,00:51:54.77,$+$17:25:58.44,0.0649,Sy1.2,smooth,10.8,0.96,0.06,22.58,ND,ND,-,-
39,00:54:52.13,$+$25:25:39.00,0.155,Sy1.5,smooth,10.19,1.01,0.1,581.49,1.23,0.29,3.08,0.91
51,01:05:38.81,-14:16:13.44,0.0664,Sy1.5,other/uncertain,10.21,1.12,0.05,777.73,3.81,0.24,8.73,1.34
55,01:07:39.65,-11:39:11.16,0.0466,Sy1.8,edge-on,10.58,0.96,0.03,17.91,5.67,0.85,10.57,1.68
60,01:13:51.05,$+$13:16:18.48,0.049,Sy1.5,merger,9.05,0.95,0.03,106.93,5.9,0.28,15.78,2.08
65,01:16:31.15,-12:36:16.92,0.1425,Sy1.8,smooth,11.35,1.05,-,134.64,3.6,0.25,5.59,1.24
72,01:23:54.36,-35:03:55.44,0.019,Sy1.9,merger,7.92,0.95,-,671.11,5.96,0.28,19.02,1.98
73,01:23:45.77,-58:48:20.88,0.047,Sy1.2,merger,7.94,0.98,-,327.31,-,-,5.84,1.02
75,01:25:55.94,$+$35:10:36.84,0.3119,Sy1,smooth,9.82,1.0,0.12,208.14,18.79,0.23,-,-
78,01:28:06.72,-18:48:30.96,0.046,Sy1.5,disk-spiral,9.92,0.87,0.02,3940.59,1.92,0.39,4.06,1.02
80,01:29:07.66,-60:38:42.00,0.2036,Sy1.8,merger,12.13,0.94,-,86.33,-,-,13.85,1.59
85,01:34:45.62,-04:30:13.32,0.079,Sy1.5,smooth,10.9,0.76,0.59,1441.62,1.21,0.3,-,-
88,01:39:24.00,$+$29:24:07.20,0.072,Sy1.5,merger,11.12,0.42,0.11,84.4,2.96,0.32,-,-
89,01:40:26.81,-53:19:39.36,0.0716,Sy1.5,smooth,10.86,1.0,-,3373.91,-,-,11.28,1.35
92,01:48:59.69,$+$21:45:33.84,0.0691,Sy1.2,smooth,12.29,0.2,0.49,62.6,ND,ND,-,-
98,01:55:24.96,$+$02:28:16.68,0.0828,Sy1,smooth,10.44,0.87,0.52,1073.76,1.55,0.28,-,-
99,01:57:10.94,$+$47:15:59.04,0.048,Sy1.2,disk-spiral,10.94,0.59,1.59,565.53,ND,ND,-,-
105,02:03:00.94,-24:02:12.48,0.178,Sy1.5,merger,10.87,0.94,0.04,70.93,ND,ND,7.97,2.42
106,02:06:15.98,$+$00:17:29.40,0.042,Sy1.2,merger,10.38,0.46,0.33,1157.39,2.17,0.3,5.38,1.19
110,02:07:51.60,$+$44:50:38.40,0.021,Sy1.9,edge-on,10.54,0.34,0.04,179.9,ND,ND,-,-
113,02:09:37.42,$+$52:26:39.48,0.0496,Sy1.2,point-like,10.66,0.89,0.24,458.55,1.52,0.26,-,-
117,02:14:37.39,-64:30:05.04,0.0739,Sy1,disk-spiral,10.05,0.83,-,278.07,-,-,1.84,0.8
124,02:25:02.81,-23:12:48.60,0.232,Sy1.5,smooth,11.5,0.98,-0.01,43.27,1163.97,6.22,3212.89,227.08
126,02:25:09.02,-63:13:26.40,0.0572,Sy1.2,disk-spiral,10.38,0.76,-,1696.06,-,-,6.73,1.23
128,02:26:54.60,$+$23:47:58.92,0.0332,Sy1,disk-spiral,9.08,0.89,0.03,354.4,ND,ND,-,-
129,02:28:14.47,$+$31:18:41.40,0.0168,Sy1,disk-spiral,7.48,1.02,0.27,611.55,1.66,0.23,-,-
130,02:30:05.52,-08:59:53.16,0.016,Sy1,disk-no-spiral,9.0,0.77,0.16,1055.42,2.22,0.52,4.71,1.04
134,02:34:37.82,-08:47:16.08,0.043,Sy1.5,merger,8.78,0.95,0.55,159.94,4.01,0.55,22.82,2.43
135,02:35:13.46,-29:36:17.28,0.0591,Sy1.8,merger,10.79,0.42,0.03,361.09,76.98,1.75,314.34,22.8
141,02:41:34.87,$+$07:11:13.92,0.027,Sy1.5,other/uncertain,10.12,0.59,0.39,950.99,ND,ND,1.98,0.87
150,02:50:27.19,$+$46:47:29.40,0.0219,Sy1.9,other/uncertain,10.73,1.06,0.15,376.92,4.47,0.23,-,-
161,02:59:37.54,$+$44:17:17.88,0.031,Sy1.5,disk-spiral,11.79,0.51,0.13,240.28,ND,ND,-,-
165,03:08:10.82,-22:57:36.72,0.0357,Sy1.9,disk-spiral,10.28,1.11,0.03,28.39,4.86,0.36,30.15,2.69
167,03:11:18.82,-20:46:18.12,0.067,Sy1,smooth,9.83,0.88,0.03,3005.09,2.81,0.37,6.95,1.13
169,03:12:02.98,$+$50:29:14.64,0.0619,Sy1.5,other/uncertain,9.1,1.15,-,618.21,7.3,0.25,-,-
173,03:19:48.17,$+$41:30:42.12,0.017,Sy1.5,smooth,7.74,0.98,0.25,459.32,ND,ND,-,-
175,03:25:02.28,-41:54:17.64,0.058,Sy1.5,edge-on,9.8,0.93,-,533.64,-,-,10.75,1.38
180,03:30:52.18,$+$05:38:25.44,0.0448,Sy1.5,other/uncertain,10.18,1.14,0.59,170.08,2.03,0.27,5.46,1.09
183,03:33:18.79,$+$37:18:11.16,0.0561,Sy1.5,smooth,9.28,0.94,0.44,275.03,3.17,0.26,-,-
184,03:33:36.41,-36:08:24.72,0.005,Sy1.5,disk-spiral,7.0,0.7,-,38.38,33.06,1.04,644.17,46.17
185,03:34:24.48,-15:13:39.72,0.0349,Sy1.5,disk-spiral,10.49,0.71,0.29,403.52,3.01,0.66,8.83,1.45
190,03:45:12.53,-39:34:29.28,0.043,Sy1.2,smooth,9.15,0.87,-,288.95,ND,ND,-,-
191,03:47:05.45,-30:23:51.00,0.095,Sy1,smooth,13.09,0.65,-,45.57,ND,ND,-,-
196,03:53:42.48,$+$37:14:07.80,0.0186,Sy1.8,smooth,10.66,0.41,0.02,349.43,2.05,0.46,-,-
197,03:54:09.46,$+$02:49:30.72,0.0354,Sy1.5,merger,10.14,1.01,0.42,88.85,ND,ND,-,-
199,03:56:19.97,-62:51:39.24,0.1076,Sy1.8,smooth,8.91,1.31,-,111.75,-,-,17.22,1.78
202,03:59:20.50,-30:12:09.72,0.0973,Sy1.8,disk-no-spiral,11.42,0.75,0.47,202.65,2.68,0.32,7.07,1.13
212,04:13:40.34,$+$11:12:14.76,0.3068,Sy1.5,point-like,9.86,1.12,-,126.57,231.39,1.57,6230.92,436.86
214,04:18:21.26,$+$38:01:35.76,0.0488,Sy1.2,smooth,9.0,0.96,-,2577.75,2210.74,13.73,-,-
216,04:20:00.38,-54:56:16.44,0.005,Sy1.5,disk-spiral,8.28,0.19,-,5557.07,-,-,326.13,24.45
226,04:33:11.09,$+$05:21:15.48,0.0334,Sy1.2,other/uncertain,8.15,0.91,0.16,145.12,2898.21,16.95,3364.8,236.48
229,04:37:28.15,-47:11:29.40,0.0518,Sy1,smooth,10.22,0.83,-,385.41,-,-,-,-
230,04:38:14.18,-10:47:44.88,0.036,Sy1.5,disk-spiral,9.86,0.76,0.34,611.43,ND,ND,17.45,2.48
231,04:39:59.04,-59:40:53.76,0.0577,Sy1.8,merger,10.35,0.87,-,726.87,-,-,10.27,1.3
234,04:41:22.54,-27:08:19.32,0.0804,Sy1.5,other/uncertain,9.84,1.1,0.05,51.03,9.3,0.48,42.8,3.79
235,04:41:54.07,-08:26:34.08,0.044,Sy1.2,smooth,10.85,0.75,0.06,208.75,ND,ND,-,-
237,04:44:09.02,$+$28:13:00.84,0.011,Sy1.9,smooth,9.5,0.34,0.5,764.28,13.3,0.3,40.42,3.43
242,04:51:41.52,-03:48:33.48,0.0156,Sy1.5,smooth,9.64,0.49,0.07,1051.32,5.07,0.25,7.01,1.41
243,04:51:44.02,-58:11:00.24,0.0908,Sy1.5,merger,10.76,0.9,-,588.97,-,-,5.7,0.99
252,05:02:09.05,$+$03:31:49.80,0.016,Sy1.5,smooth,10.75,0.42,0.13,1173.42,8.68,0.41,26.67,2.48
254,05:02:58.22,$+$22:59:51.72,0.0574,Sy1.2,smooth,8.37,1.03,0.01,432.72,14.11,0.42,-,-
266,05:16:11.40,$+$00:08:59.28,0.0325,Sy1,other/uncertain,8.1,0.84,0.05,155.8,4.44,0.27,13.76,1.89
268,05:16:21.22,-10:33:41.40,0.0289,Sy1,disk-spiral,9.19,0.85,0.14,522.73,ND,ND,-,-
274,05:24:06.91,-12:10:08.76,0.0493,Sy1.2,smooth,8.96,0.93,0.14,230.89,1.94,0.29,-,-
280,05:28:02.04,-39:34:44.76,0.036,Sy1.5,merger,11.73,0.24,-,40.64,ND,ND,7.26,1.52
291,05:35:32.14,$+$40:11:15.72,0.02,Sy1.5,smooth,10.13,0.81,0.12,2665.18,5.01,0.24,-,-
301,05:43:32.95,-27:39:05.04,0.009,Sy1.2,disk-spiral,10.12,0.5,-,373.85,ND,ND,-,-
308,05:52:11.38,-07:27:22.32,0.0074,Sy1.5,smooth,7.78,0.66,0.21,441.81,183.19,0.81,409.38,29.17
310,05:54:53.62,$+$46:26:21.84,0.0203,Sy1.5,disk-spiral,7.79,0.99,0.04,924.87,106.08,0.52,-,-
316,06:02:10.46,$+$28:28:19.56,0.033,Sy1.2,smooth,8.02,0.94,0.09,1321.72,4.49,0.36,12.91,1.66
333,06:26:27.02,$+$07:27:28.80,0.0432,Sy1,disk-spiral,10.38,0.74,0.31,385.67,ND,ND,-,-
335,06:32:47.18,$+$63:40:25.32,0.0127,Sy1.5,disk-spiral,9.25,0.65,0.36,74.88,4.32,0.27,-,-
346,06:46:26.64,$+$53:04:31.80,0.035,Sy1.8,disk-spiral,11.7,0.61,0.13,73.41,4.59,0.29,-,-
348,06:54:34.08,$+$07:03:20.88,0.0232,Sy1.5,other/uncertain,9.79,0.67,-,1937.22,26.52,0.28,58.56,4.7
349,06:55:49.44,$+$40:00:01.08,0.0172,Sy1.9,smooth,10.53,0.39,0.11,1306.55,3.68,0.5,-,-
354,07:01:10.32,-32:34:53.04,0.043,Sy1.5,disk-no-spiral,10.83,0.74,-,1020.07,ND,ND,4.11,1.12
357,07:07:13.20,$+$64:35:58.92,0.08,Sy1,other/uncertain,9.62,0.88,0.11,594.35,ND,ND,-,-
362,07:14:03.84,$+$35:16:45.48,0.015,Sy1.9,other/uncertain,8.58,0.88,0.44,593.69,9.46,0.4,-,-
363,07:14:15.12,$+$45:41:56.04,0.056,Sy1,other/uncertain,8.43,0.99,0.95,513.15,1.85,0.41,-,-
364,07:14:36.96,-25:17:25.08,0.0423,Sy1.5,smooth,10.21,0.86,0.08,490.83,ND,ND,-,-
366,07:18:00.72,$+$44:05:27.24,0.0616,Sy1,disk-spiral,9.19,0.9,0.11,1128.19,45.23,0.66,-,-
369,07:25:37.20,$+$29:57:15.12,0.018,Sy1.8,edge-on,9.47,1.17,0.41,25.15,99.76,2.16,-,-
376,07:33:09.12,$+$45:55:06.24,0.1416,Sy1,smooth,9.79,0.96,0.18,124.28,ND,ND,-,-
378,07:36:57.12,$+$58:46:13.44,0.039,Sy1.2,disk-spiral,8.42,1.04,0.04,416.99,1.49,0.26,-,-
380,07:41:09.12,-54:47:45.60,0.1058,Sy1.5,smooth,12.19,0.83,-,46.65,-,-,15.21,1.68
389,07:47:29.04,$+$60:56:00.96,0.029,Sy1.5,disk-spiral,10.36,0.54,0.61,874.71,ND,ND,-,-
394,07:52:17.76,$+$19:35:42.36,0.1173,Sy1.2,disk-spiral,10.25,1.15,0.17,623.96,11.23,0.26,35.78,3.04
400,08:00:20.88,$+$26:36:48.60,0.0269,Sy1.9,disk-spiral,9.38,0.72,-,3259.87,2.56,0.35,15.62,1.96
402,08:01:58.08,-49:46:42.24,0.04,Sy1.5,disk-spiral,8.44,0.92,-,1034.43,-,-,50.03,4.03
409,08:10:58.56,$+$76:02:42.36,0.1,Sy1.5,other/uncertain,8.39,1.02,0.1,406.77,ND,ND,-,-
410,08:12:13.92,-40:03:24.12,0.0755,Sy1.2,point-like,9.21,1.11,-,81.94,-,-,3.39,0.86
411,08:14:25.44,$+$04:20:33.00,0.033,Sy1.5,disk-spiral,8.13,0.88,0.31,554.67,ND,ND,3.71,1.28
412,08:17:49.20,$+$02:50:59.28,0.106,Sy1.2,point-like,12.24,0.84,0.09,24.83,ND,ND,-,-
419,08:30:16.56,-67:25:29.28,0.034,Sy1.5,disk-spiral,10.42,0.63,-,596.52,-,-,7.37,1.13
423,08:38:30.72,-35:59:33.36,0.031,Sy1.8,other/uncertain,8.85,0.95,-,2146.12,6.61,0.41,26.52,2.62
432,08:45:18.48,$+$14:20:34.08,0.0609,Sy1.8,smooth,10.15,1.02,-,368.43,4.0,0.22,11.85,1.92
433,08:54:29.28,-08:24:27.36,0.1884,Sy1.5,smooth,12.47,0.95,0.08,357.7,ND,ND,4.93,1.43
435,08:55:17.52,-28:54:21.24,0.073,Sy1.5,smooth,11.12,0.93,-,643.13,7.6,0.25,12.72,1.52
439,09:01:58.32,$+$60:09:06.12,0.0113,Sy1.5,smooth,9.71,0.49,0.21,3326.34,28.43,1.4,-,-
443,09:04:36.96,$+$55:36:02.52,0.0374,Sy1.2,merger,10.95,0.65,0.28,2902.7,ND,ND,-,-
455,09:23:42.96,$+$22:54:32.76,0.0334,Sy1.2,disk-spiral,9.21,0.89,0.09,3365.19,3.8,0.37,15.97,1.71
456,09:23:53.76,-31:41:30.84,0.042,Sy1.8,smooth,11.55,0.5,-,14.17,ND,ND,6.29,1.04
458,09:25:12.96,$+$52:17:10.32,0.035,Sy1.5,merger,9.27,0.96,-,438.67,4.78,0.36,-,-
460,09:26:03.36,$+$12:44:03.84,0.0291,Sy1.5,disk-no-spiral,9.12,0.89,0.08,871.55,4.55,0.23,-,-
466,09:35:27.12,$+$26:17:09.60,0.1224,Sy1.2,smooth,11.0,0.84,0.05,226.4,1.88,0.4,2.51,0.89
467,09:35:51.60,$+$61:21:11.88,0.0396,Sy1.5,merger,8.34,1.7,0.11,148.68,82.39,0.45,-,-
470,09:42:04.80,$+$23:41:07.08,0.0216,Sy1.5,disk-no-spiral,9.99,0.81,0.05,279.52,8.31,0.29,13.3,1.54
471,09:45:42.00,-14:19:34.68,0.0076,Sy1.8,edge-on,7.92,0.62,0.1,942.77,112.22,1.34,307.71,22.13
481,09:59:55.92,$+$13:02:38.04,0.0357,Sy1,disk-spiral,10.74,0.51,0.17,445.99,ND,ND,5.26,1.47
482,09:59:42.72,-31:12:58.32,0.0372,Sy1.5,smooth,8.55,0.9,-,458.82,4.18,0.29,12.77,1.57
485,10:03:23.52,-37:23:44.88,0.023,Sy1.2,disk-spiral,11.58,0.15,-,106.45,ND,ND,-,-
488,10:08:48.48,-09:54:50.76,0.057,Sy1.2,disk-spiral,9.98,0.77,0.33,1988.08,1.89,0.34,4.12,1.21
497,10:23:30.48,$+$19:51:54.36,0.0039,Sy1.5,merger,7.85,0.72,0.15,336.75,39.45,0.28,180.44,14.07
511,10:42:08.40,$+$00:42:06.12,0.095,Sy1.9,other/uncertain,10.78,1.11,0.32,44.99,1.91,0.25,5.27,1.25
512,10:43:26.40,$+$11:05:24.36,0.0479,Sy1.5,other/uncertain,12.02,0.88,-,126.65,ND,ND,-,-
529,11:05:37.68,$+$58:51:20.88,0.1921,Sy1,other/uncertain,10.31,1.07,0.04,26.95,1.08,0.27,-,-
530,11:06:47.52,$+$72:34:06.96,0.0092,Sy1.5,smooth,8.04,0.64,0.11,2109.29,3.09,0.57,-,-
531,11:10:48.00,-28:30:03.60,0.024,Sy1.2,disk-spiral,9.12,0.77,-,154.05,5.46,0.41,21.3,2.06
532,11:13:49.68,$+$09:35:10.68,0.029,Sy1.5,merger,10.32,0.32,0.89,299.95,27.8,1.55,63.62,5.02
542,11:25:36.24,$+$54:22:57.00,0.0209,Sy1.5,merger,10.43,0.72,0.48,4521.38,1.01,0.21,-,-
548,11:32:34.80,$+$53:04:04.80,0.0036,Sy1.9,disk-spiral,9.18,0.0,-,3.38,11.63,0.23,-,-
549,11:32:49.20,$+$10:17:47.40,0.0439,Sy1.5,disk-no-spiral,9.87,0.8,0.06,329.97,ND,ND,-,-
552,11:36:29.28,$+$21:35:45.96,0.0299,Sy1.2,merger,9.19,0.74,0.45,315.21,1.09,0.27,15.09,1.77
556,11:39:08.88,$+$59:11:54.96,0.06,Sy1.5,smooth,10.69,1.14,0.49,47.4,1.65,0.4,-,-
561,11:41:16.08,$+$21:56:21.84,0.0636,Sy1.5,disk-spiral,10.38,0.91,-,902.57,5.43,0.99,9.19,1.88
566,11:45:15.84,$+$79:40:53.40,0.006,Sy1.2,disk-no-spiral,9.95,0.66,0.41,426.83,ND,ND,-,-
568,11:45:33.12,$+$58:58:41.52,0.0083,Sy1.8,smooth,9.55,0.41,0.13,784.47,3.24,0.29,-,-
572,11:47:54.96,$+$09:02:28.68,0.0692,Sy1.5,smooth,10.71,0.96,0.11,91.91,ND,ND,-,-
576,11:52:03.60,-11:22:24.24,0.0487,Sy1.5,smooth,10.5,0.68,0.04,1570.9,2.29,0.26,-,-
577,11:52:38.16,-05:12:25.20,0.0194,Sy1.5,disk-spiral,10.17,0.47,0.38,548.74,6.29,0.56,16.46,1.86
579,11:57:56.16,$+$55:27:12.96,0.0039,Sy1.2,smooth,8.24,0.01,0.53,1.78,103.9,1.04,-,-
583,12:01:14.40,-03:40:41.52,0.0197,Sy1.5,smooth,11.13,0.46,0.55,678.91,3.13,0.64,7.16,1.32
585,12:03:09.60,$+$44:31:52.68,0.0025,Sy1.5,disk-spiral,8.07,0.8,-,669.01,5.74,0.38,-,-
586,12:04:29.76,$+$20:18:58.68,0.0229,Sy1.9,other/uncertain,9.58,0.72,0.04,760.09,0.73,0.16,7.05,1.14
587,12:04:42.00,$+$27:54:11.88,0.1658,Sy1.2,smooth,10.44,0.95,0.12,131.54,ND,ND,3.63,1.25
588,12:04:43.44,$+$31:10:38.28,0.0252,Sy1.9,disk-spiral,10.06,0.51,0.2,423.58,3.85,0.29,-,-
594,12:10:04.08,-46:36:27.00,0.0319,Sy1.5,disk-spiral,10.09,0.77,-,163.85,-,-,27.28,2.45
595,12:10:32.64,$+$39:24:20.88,0.0036,Sy1.5,disk-spiral,5.78,1.02,-,944.38,204.54,0.93,-,-
597,12:11:14.40,-39:33:26.64,0.061,Sy1.8,disk-spiral,10.23,0.85,-,351.88,6.05,0.44,26.29,2.44
599,12:13:03.12,$+$07:02:20.04,0.007,Sy1.9,disk-spiral,9.61,0.17,0.05,3.41,6.5,0.69,45.58,3.78
605,12:14:17.76,$+$29:31:43.32,0.063,Sy1.8,other/uncertain,10.15,1.3,0.6,120.66,35.33,0.33,-,-
611,12:21:44.16,$+$75:18:38.16,0.0711,Sy1,other/uncertain,9.63,0.86,0.18,893.69,1.77,0.24,-,-
613,12:23:24.24,$+$02:40:44.40,0.0239,Sy1,smooth,10.29,0.74,0.04,1399.28,ND,ND,-,-
616,12:25:48.96,$+$33:32:48.84,0.001,Sy1.8,disk-spiral,11.71,0.78,0.22,402.94,ND,ND,-,-
623,12:32:03.60,$+$20:09:29.52,0.0641,Sy1.2,disk-spiral,9.55,0.9,0.14,468.03,ND,ND,3.6,1.07
631,12:39:39.36,-05:20:39.12,0.009,Sy1.5,disk-spiral,8.33,0.61,0.33,1328.53,2.5,0.49,10.14,1.62
634,12:40:47.04,-33:34:11.64,0.055,Sy1.5,edge-on,10.61,0.64,-,972.82,2.22,0.39,4.81,0.99
635,12:40:46.32,$+$27:33:54.00,0.0568,Sy1.5,merger,9.72,1.1,0.22,194.22,3.66,0.21,7.47,1.24
641,12:52:12.48,-13:24:53.28,0.014,Sy1.5,merger,9.79,0.48,0.36,390.09,9.63,0.91,23.12,2.28
651,13:02:58.80,$+$16:24:27.72,0.067,Sy1.5,merger,10.74,0.87,0.16,361.66,9.4,0.32,48.7,4.12
652,13:03:59.52,$+$53:47:29.76,0.0304,Sy1.2,smooth,11.37,0.58,0.27,1514.09,2.27,0.4,-,-
658,13:07:12.00,-40:24:27.36,0.0168,Sy1.9,disk-no-spiral,10.94,0.18,-,1095.89,-,-,2.54,1.02
663,13:13:05.76,-11:07:42.24,0.0346,Sy1.5,disk-spiral,10.11,1.12,0.32,40.93,ND,ND,-,-
664,13:13:48.96,$+$36:53:57.84,0.0672,Sy1.5,smooth,-,-,0.88,-,ND,ND,-,-
665,13:13:27.36,$+$36:35:38.04,0.0028,Sy1.5,disk-spiral,8.42,0.11,0.8,5.62,5.78,0.38,-,-
670,13:22:24.48,-16:43:42.24,0.017,Sy1.8,disk-no-spiral,8.03,1.39,0.1,39.17,226.93,1.33,329.37,23.56
674,13:31:13.92,-25:24:10.08,0.026,Sy1.5,merger,9.64,0.6,-,1244.12,6.25,0.24,18.7,1.86
676,13:32:40.56,-77:50:40.56,0.0098,Sy1.2,disk-no-spiral,9.16,-0.03,-,6.9,-,-,9.46,1.23
680,13:35:53.76,-34:17:44.16,0.0078,Sy1.5,smooth,7.93,0.94,-,448.26,2.39,0.39,3.78,1.22
682,13:38:15.84,$+$04:32:33.72,0.023,Sy1.9,merger,9.16,0.71,0.54,446.48,11.07,0.31,24.88,2.36
683,13:41:12.96,-14:38:40.20,0.0415,Sy1.2,other/uncertain,9.24,0.84,0.69,806.41,ND,ND,9.44,1.36
684,13:41:05.76,$+$67:40:19.92,0.0109,Sy1.8,smooth,10.36,0.05,0.09,408.04,7.77,0.34,-,-
685,13:41:11.04,$+$30:22:41.16,0.0406,Sy1.9,disk-no-spiral,10.27,0.77,0.09,103.89,25.5,0.45,-,-
694,13:49:19.20,-30:18:34.20,0.0159,Sy1.5,edge-on,6.92,1.06,-,759.77,42.49,0.94,87.55,6.65
695,13:49:52.80,$+$02:04:45.12,0.0331,Sy1.5,disk-no-spiral,10.27,0.79,0.06,440.37,ND,ND,2.43,1.01
697,13:53:03.36,$+$69:18:29.52,0.0306,Sy1.2,disk-no-spiral,9.16,0.81,4.71,3936.99,10.88,0.22,-,-
699,13:54:15.36,-37:46:33.24,0.0506,Sy1.8,disk-no-spiral,9.54,1.0,-,409.63,12.44,0.52,37.15,3.2
702,13:55:53.52,$+$38:34:28.56,0.0506,Sy1.5,smooth,11.6,0.91,1.47,880.87,8.26,0.22,-,-
704,13:56:36.72,-19:31:44.76,0.035,Sy1.5,edge-on,10.56,0.59,1.17,67.35,5.99,1.09,19.88,2.04
707,14:08:06.72,-30:23:53.88,0.0235,Sy1.5,smooth,10.57,0.92,-,445.98,ND,ND,2.44,0.89
712,14:13:14.88,-03:12:27.72,0.006,Sy1.8,edge-on,6.09,1.18,0.72,84.0,255.49,1.1,424.72,30.26
714,14:17:03.60,-46:41:41.28,0.076,Sy1.5,smooth,11.03,0.63,-,40.6,-,-,7.79,1.28
722,14:21:29.76,$+$47:47:24.72,0.072,Sy1.2,other/uncertain,9.35,0.95,0.3,84.03,1.58,0.27,-,-
728,14:29:06.48,$+$01:17:06.00,0.0866,Sy1,disk-spiral,9.01,0.9,0.07,165.61,1.36,0.3,-,-
730,14:31:04.80,$+$28:17:14.28,0.0462,Sy1,disk-spiral,9.96,0.69,2.58,198.8,ND,ND,3.57,1.02
733,14:33:52.32,$+$05:27:30.24,0.024,Sy1.9,disk-spiral,9.61,0.61,0.15,788.95,3.94,0.45,46.36,4.15
734,14:34:52.56,$+$48:39:42.84,0.0369,Sy1.2,other/uncertain,11.27,0.44,-,2495.8,ND,ND,-,-
735,14:36:22.08,$+$58:47:39.48,0.031,Sy1.2,disk-spiral,8.22,0.93,0.79,503.0,6.32,0.22,-,-
738,14:40:38.16,$+$53:30:15.84,0.0377,Sy1.9,merger,10.04,1.1,0.23,213.18,35.58,0.22,-,-
745,14:54:57.84,$+$85:54:59.04,0.112,Sy1.9,point-like,11.32,1.13,1.13,230.17,15.55,0.56,-,-
753,15:04:01.20,$+$10:26:15.72,0.036,Sy1.2,smooth,9.16,0.99,0.34,184.79,ND,ND,-,-
754,15:05:56.64,$+$03:42:26.28,0.0362,Sy1.5,disk-spiral,9.86,0.76,-,273.93,4.71,0.32,29.42,4.74
767,15:19:33.60,$+$65:35:58.56,0.044,Sy1.8,smooth,10.03,0.82,0.01,5805.54,ND,ND,-,-
769,15:21:39.60,$+$03:37:29.28,0.1265,Sy1.2,smooth,11.51,0.96,0.26,72.52,ND,ND,-,-
774,15:35:52.32,$+$57:54:09.36,0.0306,Sy1.5,smooth,9.47,0.96,0.05,1658.55,2.79,0.24,-,-
779,15:47:43.44,$+$20:52:16.68,0.2647,Sy1,point-like,10.61,1.05,0.44,76.96,31.1,0.59,3817.97,267.85
783,15:48:24.96,-13:45:27.36,0.025,Sy1.5,disk-spiral,8.09,0.87,0.13,394.08,8.72,0.36,40.78,3.41
786,15:53:34.80,$+$26:14:41.64,0.166,Sy1.9,smooth,13.11,0.68,0.44,46.55,ND,ND,-,-
787,15:56:58.80,-79:14:04.20,0.1516,Sy1.8,smooth,9.25,1.16,-,29.6,-,-,7656.48,537.09
793,16:07:13.92,$+$48:33:26.28,0.125,Sy1.5,smooth,11.53,0.96,0.25,4644.31,2.42,0.22,-,-
794,16:07:24.24,$+$85:01:46.92,0.183,Sy1.2,point-like,-,-,0.03,-,3.96,0.87,-,-
815,16:29:48.48,$+$67:22:41.88,0.0272,Sy1.5,other/uncertain,10.83,0.27,0.52,887.35,ND,ND,-,-
816,16:30:32.64,$+$39:23:03.12,0.03,Sy1.9,disk-no-spiral,10.9,0.57,-,331.51,9.58,0.21,-,-
833,16:48:15.36,-30:35:04.20,0.0315,Sy1.5,other/uncertain,10.6,0.49,-,276.45,3.93,0.24,5.4,1.08
876,17:19:14.40,$+$48:58:49.44,0.0248,Sy1.5,smooth,10.47,0.54,0.04,391.82,92.45,0.39,-,-
888,17:31:13.44,$+$14:42:55.80,0.0826,Sy1.2,disk-spiral,9.74,0.94,0.26,273.76,2.71,0.35,6.07,1.07
894,17:33:36.96,$+$36:31:31.80,0.0437,Sy1.9,edge-on,10.73,0.6,0.02,2213.9,1.59,0.21,-,-
898,17:37:39.12,-59:56:26.52,0.017,Sy1.5,disk-spiral,9.38,0.62,-,2456.96,-,-,13.96,1.73
905,17:41:55.20,-12:11:56.40,0.0376,Sy1,edge-on,8.7,0.89,-,978.59,1.92,0.34,5.68,1.11
924,17:48:38.40,$+$68:42:16.20,0.055,Sy1,smooth,10.68,0.64,-,571.08,2.26,0.23,-,-
948,18:02:47.28,-14:54:54.72,0.0342,Sy1.2,point-like,-,-,0.46,-,4.43,0.39,11.31,1.49
950,18:07:49.92,$+$11:20:49.20,0.0774,Sy1.5,smooth,10.75,0.78,0.03,1853.51,3.11,0.27,4.21,1.4
967,18:21:57.12,$+$64:20:36.24,0.2968,Sy1,other/uncertain,8.4,1.11,-,228.57,13.55,0.46,-,-
984,18:35:03.36,$+$32:41:46.68,0.0583,Sy1.2,merger,8.74,0.95,0.23,2365.02,251.33,1.41,-,-
986,18:36:58.32,-59:24:08.28,0.0198,Sy1.5,smooth,7.41,1.0,-,53.56,-,-,262.44,18.88
988,18:38:20.40,-65:25:39.36,0.0133,Sy1.8,smooth,8.2,1.53,-,88.25,-,-,36.67,3.24
995,18:44:54.00,-62:21:52.92,0.014,Sy1.5,disk-spiral,7.86,0.92,-,425.42,-,-,15.4,1.67
1001,18:46:49.68,$+$84:25:05.16,0.2254,Sy1.2,point-like,10.85,0.99,0.03,201.74,9.08,0.24,-,-
1002,18:47:02.88,-78:31:49.44,0.074,Sy1.2,merger,10.24,0.78,-,498.91,-,-,3.49,1.12
1013,18:56:00.48,$+$15:37:58.44,0.0847,Sy1.2,smooth,9.09,0.94,0.09,866.97,ND,ND,4.29,1.17
1015,18:56:49.44,-54:42:29.88,0.056,Sy1.2,edge-on,10.91,0.84,-,748.09,-,-,-,-
1020,19:03:49.20,$+$33:50:41.28,0.0151,Sy1.9,disk-spiral,9.81,0.68,0.07,709.12,3.93,0.81,-,-
1021,19:05:25.92,$+$42:27:39.60,0.0291,Sy1.2,disk-no-spiral,10.53,0.73,0.11,509.16,ND,ND,-,-
1031,19:19:28.08,-29:58:08.04,0.1672,Sy1.5,other/uncertain,9.86,1.07,-,305.34,129.1,2.12,2558.33,179.8
1032,19:21:14.16,-58:40:13.08,0.036,Sy1.2,disk-spiral,8.27,0.87,-,384.32,-,-,13.69,1.59
1037,19:26:30.24,$+$41:33:05.04,0.071,Sy1.5,disk-spiral,11.64,0.62,0.04,556.9,2.18,0.29,-,-
1042,19:37:33.12,-06:13:04.80,0.0106,Sy1.5,disk-spiral,8.25,0.82,-,49.79,28.92,1.85,57.28,4.59
1043,19:38:04.32,-51:09:49.68,0.04,Sy1.5,disk-spiral,10.47,0.76,-,431.29,-,-,-,-
1045,19:40:15.12,-30:15:51.12,0.053,Sy1.2,disk-spiral,9.76,0.81,-,493.51,4.42,1.11,18.55,1.99
1046,19:42:40.56,-10:19:24.96,0.0058,Sy1.2,disk-spiral,8.69,0.53,0.12,661.36,3.67,0.37,78.08,7.62
1060,20:00:55.68,-18:10:27.48,0.037,Sy1.9,smooth,8.17,1.16,0.05,11.42,ND,ND,6.26,1.72
1064,20:08:46.80,-61:06:00.00,0.0147,Sy1.5,disk-spiral,8.28,0.84,-,2828.11,-,-,20.46,2.01
1075,20:24:02.16,-02:45:32.76,0.1374,Sy1.5,point-like,13.54,0.55,0.05,13.22,ND,ND,-,-
1076,20:26:55.92,-02:16:39.72,0.029,Sy1.8,smooth,8.34,0.98,0.08,347.67,15.32,0.46,46.49,3.87
1083,20:34:19.20,-09:45:59.04,0.0815,Sy1.9,edge-on,13.31,0.24,0.14,8.48,ND,ND,-,-
1089,20:44:04.32,$+$28:33:09.36,0.0493,Sy1.2,smooth,9.43,0.91,0.04,1939.7,ND,ND,4.75,1.23
1090,20:44:09.84,-10:43:24.60,0.0347,Sy1.2,smooth,7.97,0.95,0.05,316.24,8.53,0.46,26.56,2.54
1097,21:02:23.76,-28:10:28.56,0.0364,Sy1.8,disk-no-spiral,11.45,0.55,-,11.48,9.74,0.28,23.99,2.49
1099,21:09:10.08,-09:40:14.88,0.0271,Sy1.2,disk-spiral,-,-,-,-,3.11,0.25,6.94,1.24
1100,21:09:31.92,$+$35:32:57.48,0.202,Sy1.5,other/uncertain,10.61,1.0,0.17,313.24,1688.86,9.62,-,-
1106,21:19:29.04,$+$33:32:57.12,0.05,Sy1.5,other/uncertain,10.53,0.55,0.05,1323.35,ND,ND,-,-
1108,21:23:44.64,$+$25:04:27.84,0.102,Sy1.8,merger,9.78,1.15,-,100.36,ND,ND,19324.8,1353.84
1110,21:24:39.36,$+$50:58:26.04,0.015,Sy1.2,point-like,8.33,0.8,0.06,58.89,296.6,0.92,-,-
1114,21:32:02.16,-33:42:53.64,0.029,Sy1.5,merger,10.58,0.81,-,592.06,2.36,0.27,4.08,1.04
1117,21:35:54.00,$+$47:28:22.08,0.0256,Sy1.2,edge-on,9.47,0.91,0.17,1178.47,3.62,0.25,-,-
1118,21:36:23.04,-62:24:00.72,0.0586,Sy1.2,smooth,9.06,0.84,-,643.51,-,-,5.81,1.06
1119,21:36:52.80,-64:38:03.84,0.0707,Sy1.5,smooth,10.6,0.97,-,349.93,-,-,5.59,1.02
1121,21:38:33.36,$+$32:05:05.64,0.0247,Sy1.5,smooth,9.22,0.84,0.18,451.17,4.47,0.36,-,-
1122,21:39:44.88,$+$59:50:15.00,0.1142,Sy1,point-like,10.78,0.96,-,147.26,ND,ND,-,-
1128,21:49:58.08,-18:59:23.64,0.1576,Sy1.2,smooth,11.17,0.96,0.15,41.96,31.26,0.5,818.32,58.42
1130,21:56:15.12,$+$17:22:52.68,0.0342,Sy1.8,merger,11.11,1.09,-,417.35,1.93,0.37,6.92,1.14
1131,21:57:06.00,-69:41:23.64,0.0283,Sy1.5,smooth,9.95,0.52,-,177.65,-,-,38460.49,2693.26
1132,21:57:26.88,-06:10:17.76,0.176,Sy1.5,point-like,10.37,1.1,0.13,19.39,ND,ND,1.87,0.87
1133,22:00:41.28,$+$10:33:07.92,0.026,Sy1.9,merger,9.21,0.83,0.04,306.6,28.82,0.47,90.8,7.09
1141,22:09:07.68,-27:48:34.20,0.023,Sy1.2,merger,9.16,0.65,0.15,122.68,ND,ND,44.09,3.85
1142,22:09:16.32,-47:10:00.12,0.0054,Sy1,smooth,7.85,0.33,-,120.99,-,-,78.47,6.08
1146,22:17:12.24,$+$14:14:20.76,0.0658,Sy1,smooth,8.86,0.89,0.03,68.95,ND,ND,-,-
1152,22:27:05.76,$+$36:21:41.76,0.0216,Sy1.9,disk-no-spiral,10.55,0.11,0.6,130.09,3.53,0.25,-,-
1153,22:29:13.92,$+$66:46:51.60,0.112,Sy1.5,point-like,11.66,1.06,0.05,162.45,117.9,0.47,-,-
1160,22:36:32.88,$+$25:45:47.52,0.024,Sy1,disk-spiral,10.41,0.65,0.16,179.73,ND,ND,6.75,1.19
1161,22:36:46.56,-12:32:42.72,0.024,Sy1.9,disk-spiral,9.63,0.62,0.39,422.76,35.04,0.31,78.82,6.11
1162,22:40:17.04,$+$08:03:13.68,0.025,Sy1.5,disk-spiral,9.72,0.68,0.08,884.43,5.34,0.3,23.93,2.79
1163,22:42:33.36,-37:11:07.44,0.029,Sy1.5,merger,10.01,0.47,-,156.69,12.51,0.38,35.47,3.05
1166,22:48:41.28,-51:09:53.28,0.1017,Sy1.5,point-like,10.15,1.0,-,136.41,-,-,1.99,0.82
1168,22:50:51.60,-08:54:56.88,0.0653,Sy1.5,disk-spiral,11.28,0.92,0.04,206.66,ND,ND,-,-
1172,22:54:06.00,-17:34:55.20,0.0647,Sy1,other/uncertain,9.09,0.95,0.05,273.0,5.24,0.33,25.07,2.48
1176,22:56:36.48,$+$05:25:17.04,0.066,Sy1.2,smooth,10.24,0.91,0.06,635.32,ND,ND,-,-
1178,22:59:32.88,$+$24:55:05.88,0.0338,Sy1.2,smooth,9.79,0.94,0.04,369.34,2.12,0.3,6.02,1.05
1179,23:01:36.24,-59:13:21.00,0.15,Sy1.2,smooth,10.57,0.95,-,148.27,-,-,47.35,3.84
1180,23:02:00.96,$+$15:57:53.28,0.0063,Sy1.9,merger,9.27,0.3,0.09,474.38,3.64,0.27,26.9,2.88
1182,23:03:15.60,$+$08:52:26.04,0.0163,Sy1.5,merger,7.47,0.83,-,1128.14,98.84,1.39,253.98,18.38
1185,23:07:02.88,$+$04:32:57.12,0.043,Sy1,other/uncertain,10.18,0.66,0.06,972.52,ND,ND,-,-
1187,23:07:57.36,$+$40:16:39.00,0.0716,Sy1.5,smooth,11.49,0.8,-,449.45,1.61,0.39,-,-
1189,23:18:56.64,$+$00:14:38.04,0.0295,Sy1,merger,7.6,0.91,0.04,416.33,21.78,0.19,53.45,4.28
1195,23:25:54.24,$+$21:53:13.92,0.1202,Sy1.2,smooth,10.37,0.89,0.05,74.52,2.38,0.28,9.91,1.36

